Mollow "quintuplets" from coherently-excited quantum dots

Charge-neutral excitons in semiconductor quantum dots have a small finite energy separation caused by the anisotropic exchange splitting. Coherent excitation of neutral excitons will generally excite both exciton components, unless the excitation is parallel to one of the dipole axes. We present a polaron master equation model to describe two-exciton pumping using a coherent continuous wave pump field in the presence of a realistic anisotropic exchange splitting. We predict a five-peak incoherent spectrum, thus generalizing the Mollow triplet to become a Mollow quintuplet. We experimentally confirm such spectral quintuplets for In(Ga)As quantum dots and obtain very good agreement with theory.

==> 00README.XXX.txt <==
filename.dvi keepcomments
